Building Efficient Query Engines in a High-Level Language

Abstraction without regret refers to the vision of using high-level programming languages for systems development without experiencing a negative impact on performance. A database system designed according to this vision offers both increased productivity and high performance, instead of sacrificing the former for the latter as is the case with existing, monolithic implementations that are hard to maintain and extend. In this article, we realize this vision in the domain of analytical query processing. We present LegoBase, a query engine written in the high-level language Scala. The key technique to regain efficiency is to apply generative programming: LegoBase performs source-to-source compilation and optimizes the entire query engine by converting the high-level Scala code to specialized, low-level C code. We show how generative programming allows to easily implement a wide spectrum of optimizations, such as introducing data partitioning or switching from a row to a column data layout, which are difficult to achieve with existing low-level query compilers that handle only queries. We demonstrate that sufficiently powerful abstractions are essential for dealing with the complexity of the optimization effort, shielding developers from compiler internals and decoupling individual optimizations from each other. We evaluate our approach with the TPC-H benchmark and show that: (a) With all optimizations enabled, LegoBase significantly outperforms a commercial database and an existing query compiler. (b) Programmers need to provide just a few hundred lines of high-level code for implementing the optimizations, instead of complicated low-level code that is required by existing query compilation approaches. (c) The compilation overhead is low compared to the overall execution time, thus making our approach usable in practice for compiling query engines.

==> anonymous-references-orig.txt <==
@article{legobase,
  author    = {Yannis Klonatos and
               Christoph Koch and
               Tiark Rompf and
               Hassan Chafi},
  title     = {Building Efficient Query Engines in a High-Level Language},
  journal   = {{PVLDB}},
  volume    = {7},
  number    = {10},
  pages     = {853--864},
  year      = {2014},
  publisher = {VLDB Endowment},
  doi = {10.14778/2732951.2732959},
  timestamp = {Tue, 28 Dec 4445232 18:01:52 +},
  biburl    = {http://dblp.uni-trier.de/rec/bib/journals/pvldb/KlonatosKRC14},
  bibsource = {dblp computer science bibliography, http://dblp.org}
}

==> cover_letter.txt <==
Dear Editor,

The submitted manuscript is based and significantly extends upon work previously accepted for publication
in PVLDB 2014. The details of the previous publication are as follows:

Authors: Yannis Klonatos, Christoph Koch, Tiark Rompf and Hassan Chafi
title: Building Efficient Query Engines in a High-Level Language
published at: PVLDB, volume 7, number 10
year of publication: 2014
pages: 853--864
doi: 10.14778/2732951.2732959
available at: http://www.vldb.org/pvldb/vol7/p853-klonatos.pdf

This work is also the anonymous citation referenced in the manuscript. Our submission forms the journal version
of our previous work. As requested by the submission instructions, we have included a comparison of our previous
work and the current submission in the related work section of our manuscript.

The authors of the current submission are:
Ioannis Klonatos, Ecole Polytechnique Federale du Lausanne, yannis.klonatos@epfl.ch
Christoph Koch, Ecole Polytechnique Federale du Lausanne, christoph.koch@epfl.ch
Amir Shaikhha, Ecole Polytechnique Federale du Lausanne, amir.shaikhha@epfl.ch

Our conflicts of interest are as follows:
Georg Gottlob, georg.gottlob@cs.ox.ac.uk
Oliver Kennedy, okennedy@buffalo.edu
Immanuel Trummer, itrummer@cornell.edu
Lyublena Antova, lantova@cs.cornell.edu
Milos Nikolic, milos.nikolic@cs.ox.ac.uk
Tiark Rompf, tiark@purdue.edu
as well as anyone located at EPFL, with an epfl address of the form *@epfl.ch.

Best Regards,
The authors

==> figures/performance/gcc.csv <==
Query,Slowdown
Q1,7.37089201877934
Q2,18.9810426540284
Q3,47.2232304900181
Q4,79.2835820895522
Q5,29.0302066772655
Q6,9.03846153846154
Q7,28.465250965251
Q8,1108.94444444444
Q9,48.8377358490566
Q10,9.02594446973145
Q11,9.08163265306122
Q12,27.4290484140234
Q13,1.85780705153041
Q14,127.090909090909
Q15,19.375
Q16,23.2236274791607
Q17,1673.63636363636
Q18,31.4307228915663
Q19,234.736842105263
Q20,8.11538461538461
Q21,30.5675954592363
Q22,17.7608142493639


==> figures/performance/llvm.csv <==
Query,Slowdown
Q1,7.37089201877934
Q2,17.8909952606635
Q3,47.4773139745917
Q4,80.1641791044776
Q5,28.8314785373609
Q6,7.62820512820513
Q7,28.0019305019305
Q8,1286.72222222222
Q9,49.4396226415094
Q10,8.73008648156577
Q11,8.3469387755102
Q12,25.3505843071786
Q13,1.97985277024409
Q14,117.181818181818
Q15,19.1594827586207
Q16,23.5153779821788
Q17,1717.54545454545
Q18,31.1370481927711
Q19,147.894736842105
Q20,7.49230769230769
Q21,30.0515995872033
Q22,15.1017811704835


==> figures/performance/loading.dat <==
Q1,        0.951646648585819
Q2,        1.44575695858792
Q3,        1.05405512670411
Q4,        0.923055024604498
Q5,        0.994665472166796
Q6,        1.0169075823201
Q7,        1.13651835643083
Q8,        1.07068424591021
Q9,        1.12940083096436
Q10,        1.08969142765066
Q11,        1.92318111455108
Q12,        1.16467980089514
Q13,        11.8378647815842
Q14,        1.06906671884171
Q15,        1.00012990387114
Q16,        1.52346769740475
Q17,        1.10427087341285
Q18,        0.952537678861707
Q19,        1.25850390222353
Q20,        1.14268175041656
Q21,        1.03159760420486
Q22,        1.3174573233990

==> figures/tpch_sf8_mem.csv <==
, Memory Consumption (KB)
Q1, 8243846
Q2, 6500411
Q3, 10952380
Q4, 6695578
Q5, 7931041
Q6, 11411115
Q7, 15213105
Q8, 9148627
Q9, 16039933
Q10, 15044789
Q11, 7891403
Q12, 10198651
Q13, 9143029
Q14, 11600602
Q15, 12200752
Q16, 1899761
Q17, 9713926
Q18, 11451656
Q19, 8190198
Q20, 12346834
Q21, 8238349
Q22, 5616679
